Hyper-massive Black Holes have Faint Broad and Narrow Emission Lines

The EUV provides most of the ionization that creates the high equivalent width (EW) broad and narrow emission lines (BELs, NELs) of quasars. Spectra of Hypermassive Schwarzschild black holes (HMBHs, $M_{BH} \geq 10^{10} M_{\odot}$) with $\alpha$-discs, decline rapidly in the EUV suggesting much lower EWs. Model spectra for black holes of mass $10^{6}-10^{12} M_{\odot}$ and accretion rates $0.03 \leq L_{bol}/L_{edd} \leq 1.0$ were input to the CLOUDY photoionization code. BELs become $\sim$100 times weaker in EW from $M_{BH} \sim 10^8 M_{\odot}$ to $M_{BH} \sim 10^{10} M_{\odot}$. The high ionization BELs (O VI 1034 $\overset{\circ}{\mathrm {A}}$, C IV 1549 $\overset{\circ}{\mathrm {A}}$, He II 1640 $\overset{\circ}{\mathrm {A}}$) decline in EW from ($M_{BH} \geq 10^6 M_{\odot}$, reproducing the Baldwin effect, but regain EW for $M_{BH} \geq 10^{10} M_{\odot}$). The low ionization lines (MgII 2798 $\overset{\circ}{\mathrm {A}}$, H$\beta$ 4861 $\overset{\circ}{\mathrm {A}}$ and H$\alpha$ 6563 $\overset{\circ}{\mathrm {A}}$) remain weak. Lines for maximally spinning HMBHs behave similarly. Line ratio diagrams for the BELs show that high OVI/H$\beta$ and low CIV/H$\alpha$ may pick out HMBH, although OVI is often hard to observe. In NEL BPT diagrams HMBHs lie among star-forming regions, except for highly spinning, high accretion rate HMBHs. In summary, the BELs expected from HMBHs would be hard to detect using the current optical facilities. From 100 to $10^{12} M_{\odot}$, the emission lines used to detect AGN only have high EW in the $10^6 - 10^9 M_{\odot}$ window, where most AGN are found. This selection effect may be distorting reported distributions of $M_{BH}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
